Differential Approximation and Sprinting for Multi-Priority Big Data Engines

Today's big data clusters based on the MapReduce paradigm are capable of executing analysis jobs with multiple priorities, providing differential latency guarantees. Traces from production systems show that the latency advantage of high-priority jobs comes at the cost of severe latency degradation of low-priority jobs as well as daunting resource waste caused by repetitive eviction and re-execution of low-priority jobs. We advocate a new resource management design that exploits the idea of differential approximation and sprinting. The unique combination of approximation and sprinting avoids the eviction of low-priority jobs and its consequent latency degradation and resource waste. To this end, we designed, implemented and evaluated DiAS, an extension of the Spark processing engine to support deflate jobs by dropping tasks and to sprint jobs. Our experiments on scenarios with two and three priority classes indicate that DiAS achieves up to 90% and 60% latency reduction for low- and high-priority jobs, respectively. DiAS not only eliminates resource waste but also (surprisingly) lowers energy consumption up to 30% at only a marginal accuracy loss for low-priority jobs.

==> figures/accuracy.csv <==
#Drop [%],Mean APE [%]
0,0
10,8.28372
20,15.3998
30,23.2396
40,31.7038
50,42.9042
60,48.1721
70,54.3687
80,62.5363


==> figures/da-vs-dias.csv <==
#id,Drop [%],Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low
1,DiAS\n0/10\nUS,50.1187310347972,45.3894945486099,53.301310251379,17.6529079894045
2,DiAS\n0/20\nUS,51.398553352253,55.0026423624978,49.1223329109449,39.5320164595766
3,DiAS\n0/10\nLS,25.757230745839,32.349087864227,36.3250956126161,29.4527525688958
4,DiAS\n0/20\nLS,29.0706655957741,36.6711324725827,34.3249588806367,31.6894453811588


==> figures/energy.csv <==
#id,Drop [%],Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low
#2,NPS,,,,,-26.69578,,-14.85327,,,,,
2,DiAS\n0/10,,,,,-28.20122,,-18.27573,,,,,
3,DiAS\n0/20,,,,,-31.02996,,-21.68743,,,,,
1,P,8558.537,,,,,,,,8558.537,,,



==> figures/exp-limited-sprinting.csv <==
#id,Drop [%],Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low
#2,NPS,132.248107105494,223.041357040405,1785.61000213603,4845.82999587059,-29.6132975218335,-42.4573452650009,-85.7189598266282,-86.1856992636218,,,,
2,DiAS\n0/10,162.183527353406,285.818089008331,426.46642043677,1114.64395499229,-33.0326823141917,-39.0493611559493,-88.4507245543106,-88.5592949294961,,,,
3,DiAS\n0/20,154.5002610147,260.666193008423,369.124209239693,978.912297010422,-36.2051853801019,-44.4129969378989,-90.0036275732673,-89.9524446081411,,,,
1,P,242.183102083206,468.933705091476,3692.58160342813,9742.79074692726,,,,,242.183102083206,468.933705091476,3692.58160342813,9742.79074692726


==> figures/exp-prio-ST-validation-overhead-print_meanRT.csv <==
drop_ratio,147_obs,147_model,126_obs,126_model
0.0,93.4796729,95.0473,139.3996,140.49
0.1,83.16121495,86.6760514,118.2023364,127.7007009
0.2,67.63726636,67.19620327,88.17009346,97.5890771
0.3,58.75292056,60.10870327,74.21483645,86.72599299
0.4,51.43936916,53.02067757,64.97406542,75.86290888
0.5,45.35963785,45.93265187,57.05332944,64.99982477
0.6,36.64141355,31.0426986,43.20163551,41.6744743
0.7,30.33615654,25.84772196,35.24147196,33.6853972
0.8,24.81892523,20.65337617,29.14439252,25.69579439
0.9,17.56446262,15.45876752,21.90270444,17.7063493


==> figures/exp-unlimited-sprinting.csv <==
#id,Drop [%],Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low
#2,NPS,107.635108858347,207.649497032166,304.512492084764,849.815440893173,-55.5563092831443,-55.7187946232914,-91.7533984407532,-91.2774946833258,,,,
2,DiAS\n0/10,108.965765028857,230.723722934723,312.767223567712,1301.08107209206,-55.0068670805034,-50.7982214906657,-91.5298493802454,-86.6457044404613,,,,
3,DiAS\n0/20,105.8650311023,185.212374210358,285.956100097069,866.525722026825,-56.2871933707712,-60.5035056769426,-92.255930110479,-91.105980365019,,,,
1,P,242.183102083206,468.933705091476,3692.58160342813,9742.79074692726,,,,,242.183102083206,468.933705091476,3692.58160342813,9742.79074692726




==> figures/exp10-rel.csv <==
#id,Drop [%],Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low
3,DA\n0/10,62.659267,320.173943,171.716264,340.919248,-0.098069575891891,-27.2797988358288,-22.5258990518655,-25.0425788092163,,,,
4,DA\n0/20,62.551945,138.047265,104.612942,158.021451,-0.269180338757593,-68.6457155541741,-52.8012464271332,-65.2560524837665,,,,
2,NP,62.28972,452.291765,223.590517,454.56646,-0.687263488460922,2.72774800945635,0.878471739308223,-0.055130939912441,,,,
1,P,62.720777,440.281982,221.643442,454.817205,,,,,62.720777,440.281982,221.643442,454.817205


==> figures/exp10.csv <==
#Id,Drop [%],Lambda [j/s],Priorities [#],Priority weights,Preemption [Y/N],Mean interarrival time [s],Ignore,Percentile computed,Priority,Jobs [#],Mean waiting time [s],Percentile waiting time [s],Mean processing time [s],Percentile processing time [s],Mean response time [s],Percentile response time [s],Priority,Jobs [%],Mean waiting time [s],Percentile waiting time [s],Mean processing time [s],Percentile processing time [s],Mean high,Percentile high,Priority,Jobs [%],Mean waiting time [s],Percentile waiting time [s],Mean processing time [s],Percentile processing time [s],Mean low,Percentile low,Mean processing time of failed jobs [s],Failed jobs [%],Wasted processing [%],Load,Runtime [s],Wasted time [s]
3,DA\n0/10,0.0041,2prio,1_9,nopremp,283.135328,0.377808,0.95,all,37,50.008085,222.768431,106.970747,120.188945,156.978832,340.919248,prio0,5,6.7E-05,212.589781,62.6592,119.712433,62.659267,320.173943,prio1,32,57.821838,222.768431,113.894426,120.188945,171.716264,340.919248,0,0,0,0.377808,10476.007126,0
4,DA\n0/20,0.0041,2prio,1_9,nopremp,283.135287,0.285233,0.95,all,37,18.16942,73.972171,80.759604,84.731678,98.929024,158.021451,prio0,5,6.6E-05,54.958599,62.551879,84.731678,62.551945,138.047265,prio1,32,21.008381,73.972171,83.604561,84.731678,104.612942,158.021451,0,0,0,0.285233,10476.005622,0
2,NP,0.0041,2prio,1_9,nopremp,283.135303,0.437302,0.95,all,37,77.977412,321.25542,123.815699,134.99429,201.793112,454.56646,prio0,5,6.2E-05,316.005363,62.289658,134.99429,62.28972,452.291765,prio1,32,90.161373,321.25542,133.429143,134.99429,223.590517,454.56646,0,0,0,0.437302,10476.006201,0
1,P,0.0041,2prio,1_9,premp,283.135308,0.435726,0.95,all,37,76.798069,322.275766,123.369337,134.220598,200.167406,454.817205,prio0,5,7.4E-05,307.971646,62.720703,134.220598,62.720777,440.281982,prio1,32,88.797756,322.275766,132.845686,134.220598,221.643442,454.817205,0,0,0,0.435726,10476.006384,0


==> figures/exp6-rel.csv <==
#id,Drop [%],Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low
3,DA\n0/10,135.635114,412.18662,205.535898,412.18662,-8.46764074174062,-51.0519469833482,-43.0784157192272,-51.0519469833482,,,,
4,DA\n0/20,133.23461,136.043972,84.51951,128.22022,-10.0876032134711,-83.8444839523129,-76.5929725237846,-84.7735714313901,,,,
2,NP,193.020042,689.501,321.340602,689.501,30.2581559255247,-18.1202643039834,-11.0071946673896,-18.1202643039834,,,,
1,P,148.182692,842.089919,361.086046,842.089919,,,,,148.182692,842.089919,361.086046,842.089919


==> figures/exp6.csv <==
#id,Drop [%],Lambda [j/s],Priorities [#],Priority weights,Preemption [Y/N],Mean interarrival time [s],Ignore,Percentile computed,Priority,Jobs [#],Mean waiting time [s],Percentile waiting time [s],Mean processing time [s],Percentile processing time [s],Mean response time [s],Percentile response time [s],Priority,Jobs [%],Mean waiting time [s],Percentile waiting time [s],Mean processing time [s],Percentile processing time [s],Mean high,Percentile high,Priority,Jobs [%],Mean waiting time [s],Percentile waiting time [s],Mean processing time [s],Percentile processing time [s],Mean low,Percentile low,Mean processing time of failed jobs [s],Failed jobs [%],Wasted processing [%],Load,Runtime [s],Wasted time [s]
3,DA\n0/10,0.0057,2prio,1_9,nopremp,194.61127,0.587216,0.95,all,54,84.784839,292.447646,114.278764,132.560539,199.063603,412.18662,prio0,5,2.76809,292.447646,132.867024,133.141763,135.635114,412.18662,prio1,49,93.153895,292.447646,112.382002,119.448394,205.535898,412.18662,0,0,0,0.587216,10509.008605,0
4,DA\n0/20,0.0057,2prio,1_9,nopremp,194.61128,0.453114,0.95,all,54,40.763593,161.527267,88.181048,132.777737,128.944642,245.544964,prio0,5,2.846981,133.036185,133.196991,133.23461,136.043972,215.539304,prio1,49,44.632635,161.527267,83.587585,84.51951,128.22022,245.544964,0,0,0,0.453114,10509.009115,0
2,NP,0.0057,2prio,1_9,nopremp,194.611368,0.711269,0.95,all,54,171.038055,553.066422,138.421014,141.454144,309.459069,689.501,prio0,5,53.835794,553.066422,139.184248,141.61425,193.020042,689.501,prio1,49,182.997469,553.066422,138.343133,141.45191,321.340602,689.501,0,0,0,0.711269,10509.01386,0
1,P,0.0057,2prio,1_9,premp,195.662786,0.725026,0.95,all,53,199.140276,699.158343,141.860548,145.952276,341.000824,842.089919,prio0,5,5.170343,699.158343,143.01235,145.952276,148.182692,842.089919,prio1,48,219.345478,699.158343,141.740569,145.952276,361.086046,842.089919,70.881281,5.882353,2.750445,0.745531,10370.127671,212.643843


==> figures/exp7-rel.csv <==
#id,Drop [%],Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low
3,DA\n0/10,95.415766,439.298734,232.704316,439.298734,49.4687280376802,-51.2828280827197,-47.9123235753228,-51.3010799807593,,,,
4,DA\n0/20,70.548718,264.199836,144.651859,293.981808,10.5145154329002,-70.7008742917769,-67.6216610188698,-67.410339600697,,,,
5,DA\n0/40,70.16364,156.501855,96.057738,176.521534,9.91129102598936,-82.64432108423,-78.4987899621491,-80.4315209660047,,,,
6,DA\n0/60,71.851945,84.119409,52.752633,88.381666,12.556019580489,-90.6713600730909,-88.192045057498,-90.2023580980745,,,,
7,DA\n0/80,68.887488,68.991657,33.214428,54.027295,7.91219984620738,-92.3489913473617,-92.5654048535364,-94.010747779526,,,,
2,NP,117.71599,729.293772,391.666745,742.255453,84.4020127134575,-19.1230765788508,-12.3307593492741,-17.7164964479678,,,,
1,P,63.836608,901.732832,446.755033,902.070793,,,,,63.836608,901.732832,446.755033,902.070793


==> figures/exp7.csv <==
1,P,0.0066,2prio,1_9,premp,167.39261,0.769552,0.95,all,63,275.391196,762.723021,128.817345,139.492562,404.208541,901.732832,prio0,7,0.036302,762.723021,63.800306,139.492562,63.836608,901.732832,prio1,56,309.810558,766.502802,136.944475,139.697198,446.755033,902.070793,71.719834,8.196721,4.231712,0.803556,10545.734407,358.59917
#id,Drop [%],Lambda [j/s],Priorities [#],Priority weights,Preemption [Y/N],Mean interarrival time [s],Ignore,Percentile computed,Priority,Jobs [#],Mean waiting time [s],Percentile waiting time [s],Mean processing time [s],Percentile processing time [s],Mean response time [s],Percentile response time [s],Priority,Jobs [%],Mean waiting time [s],Percentile waiting time [s],Mean processing time [s],Percentile processing time [s],Mean high,Percentile high,Priority,Jobs [%],Mean waiting time [s],Percentile waiting time [s],Mean processing time [s],Percentile processing time [s],Mean low,Percentile low,Mean processing time of failed jobs [s],Failed jobs [%],Wasted processing [%],Load,Runtime [s],Wasted time [s]
2,NP,0.0066,2prio,1_9,nopremp,163.848227,0.780955,0.95,all,64,233.745344,595.054452,127.958038,138.296333,361.703382,729.293772,prio0,7,53.933989,595.054452,63.782001,138.296333,117.71599,729.293772,prio1,57,255.82744,607.142496,135.839305,138.560386,391.666745,742.255453,0,0,0,0.780955,10486.286552,0,0
3,DA\n0/10,0.0066,2prio,1_9,nopremp,156.83786,0.687875,0.95,all,66,110.258618,326.943164,107.884791,121.085938,218.143409,439.298734,prio0,7,31.48333,320.62275,63.932435,121.085938,95.415766,439.298734,prio1,59,119.604838,358.360794,113.099478,121.470254,232.704316,476.783259,0,0,0,0.687875,10351.298738,0,10
4,DA\n0/20,0.0066,2prio,1_9,nopremp,156.454717,0.538685,0.95,all,66,52.512632,206.162787,84.279803,88.584315,136.792435,292.627091,prio0,7,5.676968,178.626849,64.87175,88.584315,70.548718,264.199836,prio1,59,58.069405,209.611296,86.582454,88.599563,144.651859,293.981808,0,0,0,0.538685,10326.011305,0,20
5,DA\n0/40,0.0066,2prio,1_9,nopremp,156.454811,0.42051,0.95,all,66,27.520573,107.469137,65.790821,67.455254,93.311394,172.941184,prio0,7,2.555938,92.094922,67.607702,68.05882,70.16364,156.501855,prio1,59,30.482479,110.866913,65.575258,66.973286,96.057738,176.521534,0,0,0,0.42051,10326.017539,0,40
6,DA\n0/60,0.0066,2prio,1_9,nopremp,156.454728,0.281409,0.95,all,66,10.750472,42.242785,44.027846,66.027098,54.778317,88.381666,prio0,7,5.067477,38.94331,66.784468,67.351102,71.851945,84.119409,prio1,59,11.424725,48.146398,41.327907,42.283041,52.752633,88.381666,0,0,0,0.281409,10326.01206,0,60
7,DA\n0/80,0.0066,2prio,1_9,nopremp,156.454715,0.199485,0.95,all,66,5.787539,25.549855,31.210395,65.365582,36.997934,65.956872,prio0,7,2.841708,23.709814,66.04578,65.956803,68.887488,68.991657,prio1,59,6.137045,27.373277,27.077383,27.533831,33.214428,54.027295,0,0,0,0.199485,10326.011206,0,80


==> figures/exp8-rel.csv <==
#id,Drop [%],Mean high,Percentile high,Mean middle,Percentile middle,Mean low,Percentile low,Mean high,Percentile high,Mean middle,Percentile middle,Mean low,Percentile low,Mean high,Percentile high,Mean middle,Percentile middle,Mean low,Percentile low
3,DA\n0/10/20,27.838401,89.996109,31.253135,58.692304,44.8865,126.793474,27.3792192385882,-61.0451500517395,-5.11943308825333,-19.8669042758387,-58.8579672337231,-56.5952575461377,,,,,,
#,DA\n0/10/20,22.998135,150.765728,29.566815,61.189114,74.43899,198.536746,5.23177966448749,-34.7409973960067,-10.2388874276217,-16.457988607184,-31.7707692587178,-32.0356477671881,,,,,,
4,DA\n0/20/40,27.325098,103.8777,31.757032,72.880463,55.438028,200.494177,25.0305162591022,-55.0364981171528,-3.5896654977339,-0.495691598677152,-49.1866560218823,-31.3655676302072,,,,,,
#,DA\n0/20/40,23.249086,104.483173,27.06578,60.827215,56.557354,161.817814,6.380047571367,-54.774418899231,-17.8317135126247,-16.9520923521909,-48.1607050796582,-44.6055043722755,,,,,,
2,NP,28.484714,162.312528,33.491455,65.250538,67.427969,228.233103,30.3365315254451,-29.7429606321887,1.67582346856572,-10.9128923000361,-38.1969253570337,-21.8698033688956,,,,,,
1,P,21.854743,231.026712,32.939448,73.243525,109.101318,292.118941,,,,,,,21.854743,231.026712,32.939448,73.243525,109.101318,292.118941


==> figures/exp8.csv <==
# id,Drop [%],Lambda [j/s],Priorities [#],Priority weights,Preemption [Y/N],Mean interarrival time [s],Ignore,Percentile computed,Priority,Jobs [#],Mean waiting time [s],Percentile waiting time [s],Mean processing time [s],Percentile processing time [s],Mean response time [s],Percentile response time [s],Priority,Jobs [%],Mean waiting time [s],Percentile waiting time [s],Mean processing time [s],Percentile processing time [s],Mean high,Percentile high,Priority,Jobs [%],Mean waiting time [s],Percentile waiting time [s],Mean processing time [s],Percentile processing time [s],Mean middle,Percentile middle,Priority,Jobs [%],Mean waiting time [s],Percentile waiting time [s],Mean processing time [s],Percentile processing time [s],Mean low,Percentile low,Mean processing time of failed jobs [s],Failed jobs [%],Wasted processing [%],Load,Runtime [s],Wasted time [s]
3,DA\n0/10/20,0.039,3prio,1_4_5,nopremp,28.687984,0.669877,0.95,all,375,18.633546,82.685764,19.217422,27.358083,37.850968,100.657964,prio0,42,6.676745,69.597722,21.161655,27.422173,27.838401,89.996109,prio1,141,11.443051,40.39305,19.810084,28.802263,31.253135,58.692304,prio2,192,26.529616,108.93967,18.356884,26.028124,44.8865,126.793474,3.67233,22.580645,2.774492,0.688993,10757.993883,205.650475
#,DA\n0/10/20,0.039,3prio,1_4_5,premp,30.2004,0.63261,0.95,all,355,29.640508,129.832382,19.105065,26.809685,48.745573,150.765728,prio0,36,2.085408,129.832382,20.912727,27.324461,22.998135,150.765728,prio1,162,10.128797,42.421324,19.438018,27.762907,29.566815,61.189114,prio2,157,56.091978,185.153864,18.347012,25.579242,74.43899,198.536746,7.517282,46.232877,13.015468,0.727267,10721.141893,1014.833128
4,DA\n0/20/40,0.039,3prio,1_4_5,nopremp,27.689055,0.638796,0.95,all,388,25.174571,89.262052,17.687657,25.676482,42.862228,103.8777,prio0,43,6.794113,89.262052,20.530984,26.144945,27.325098,103.8777,prio1,155,12.828848,51.735742,18.928185,26.144945,31.757032,72.880463,prio2,190,39.405871,187.167829,16.032157,21.882761,55.438028,200.494177,3.623738,21.487603,2.672356,0.656336,10743.353366,188.4344
#,DA\n0/20/40,0.039,3prio,1_4_5,premp,29.719776,0.593622,0.95,all,360,22.918255,92.365949,17.642317,26.034817,40.560572,105.988688,prio0,33,1.213767,89.426929,22.035318,26.721322,23.249086,104.483173,prio1,158,8.697867,36.964822,18.367913,26.29378,27.06578,60.827215,prio2,169,40.45121,148.812427,16.106144,21.704033,56.557354,161.817814,6.405554,42.517007,11.195502,0.66846,10699.119194,800.694252
2,NP,0.039,3prio,1_4_5,nopremp,27.187021,0.726057,0.95,all,391,30.223123,139.99717,19.739337,28.910495,49.96246,162.312528,prio0,49,8.421558,139.99717,20.063156,28.642968,28.484714,162.312528,prio1,145,13.56617,45.974454,19.925285,29.162752,33.491455,65.250538,prio2,197,47.90604,212.250649,19.521928,28.338455,67.427969,228.233103,3.621804,20.883534,2.382038,0.743774,10630.12538,188.333806
1,P,0.039,3prio,1_4_5,premp,29.479998,0.66552,0.95,all,365,45.343258,217.16332,19.619529,28.391612,64.962786,231.026712,prio0,38,2.318816,217.16332,19.535927,28.391612,21.854743,231.026712,prio1,168,13.146195,50.150604,19.793253,29.477691,32.939448,73.243525,prio2,159,89.645367,273.376758,19.455951,27.805546,109.101318,292.118941,8.703527,49.683544,16.023931,0.792512,10760.199228,1366.453771


==> figures/exp9-rel.csv <==
#id,Drop [%],Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low
3,DA\n0/10,115.195956,249.644591,182.948107,329.287875,2.42426109059847,-0.16927243440899,-61.3995966620161,-63.9739200262755,,,,
4,DA\n0/20,113.475114,248.558275,152.8066,302.239906,0.894207637127701,-0.603680871666662,-67.7591832491278,-66.93313100336,,,,
5,DA\n0/40,113.317533,250.998286,130.709019,280.316149,0.754097532160836,0.372058568239909,-72.4215738766174,-69.3317222755303,,,,
6,DA\n0/60,112.955087,248.618977,107.867227,255.778847,0.431835666169271,-0.579406663279405,-77.2409863243359,-72.0162511370665,,,,
7,DA\n0/80,112.300089,246.674535,93.983582,245.463083,-0.150543164610348,-1.3569723168813,-80.1703104129496,-73.1448579491274,,,,
2,NP,118.162498,249.833798,202.876653,351.541596,5.06190465808817,-0.093610180342753,-57.1948528898405,-61.5392287019777,,,,
1,P,112.469404,250.067887,473.953874,914.026381,,,,,7.092956,63.307036,397.115585,901.732832


==> figures/exp9.csv <==
1,P,0.01,2prio,9_1,premp,106.540262,0.643851,0.95,all,100,76.406901,202.965037,68.596105,132.888483,145.003007,264.934675,prio0,91,50.254221,187.850514,62.215183,63.132749,112.469404,250.067887,prio1,9,340.839557,781.137898,133.114317,134.160749,473.953874,914.026381,41.539234,60.869565,7.815304,0.698436,10654.026207,581.549278
#id,Drop [%],Lambda [j/s],Priorities [#],Priority weights,Preemption [Y/N],Mean interarrival time [s],Ignore,Percentile computed,Priority,Jobs [#],Mean waiting time [s],Percentile waiting time [s],Mean processing time [s],Percentile processing time [s],Mean response time [s],Percentile response time [s],Priority,Jobs [%],Mean waiting time [s],Percentile waiting time [s],Mean processing time [s],Percentile processing time [s],Mean high,Percentile high,Priority,Jobs [%],Mean waiting time [s],Percentile waiting time [s],Mean processing time [s],Percentile processing time [s],Mean low,Percentile low,Mean processing time of failed jobs [s],Failed jobs [%],Wasted processing [%],Load,Runtime [s],Wasted time [s]
2,NP,0.01,2prio,9_1,nopremp,106.540272,0.644715,0.95,all,100,57.098633,202.325218,68.688139,133.528534,125.786772,265.098388,prio0,91,55.935501,187.167179,62.226997,63.269983,118.162498,249.833798,prio1,9,68.859193,218.498048,134.01746,135.027166,202.876653,351.541596,0,0,0,0.644715,10654.027235,0,0
3,DA\n0/10,0.01,2prio,9_1,nopremp,106.540203,0.627801,0.95,all,100,54.407606,192.808313,66.886043,109.986584,121.29365,254.812022,prio0,91,52.970062,188.180942,62.225894,63.586595,115.195956,249.644591,prio1,9,68.942776,219.301291,114.005332,119.405842,182.948107,329.287875,0,0,0,0.627801,10654.020292,0,10
4,DA\n0/20,0.01,2prio,9_1,nopremp,106.540207,0.602683,0.95,all,100,52.804957,192.722565,64.209991,83.590575,117.014948,254.549901,prio0,91,51.194964,185.458925,62.280151,63.666703,113.475114,248.558275,prio1,9,69.083777,218.791869,83.722823,84.29113,152.8066,302.239906,0,0,0,0.602683,10654.020686,0,20
5,DA\n0/40,0.01,2prio,9_1,nopremp,106.54027,0.584293,0.95,all,100,52.632066,192.660293,62.250701,63.160833,114.882767,256.134425,prio0,91,50.979741,188.301184,62.337793,63.426193,113.317533,250.998286,prio1,9,69.338909,219.178347,61.37011,61.647839,130.709019,280.316149,0,0,0,0.584293,10654.026969,0,40
6,DA\n0/60,0.01,2prio,9_1,nopremp,106.540321,0.565297,0.95,all,100,52.270239,194.333416,60.226941,63.428064,112.49718,255.778847,prio0,91,50.616599,186.534436,62.338488,63.428331,112.955087,248.618977,prio1,9,68.990373,217.968146,38.876854,39.238753,107.867227,255.778847,0,0,0,0.565297,10654.032079,0,60
7,DA\n0/80,0.01,2prio,9_1,nopremp,106.540218,0.55233,0.95,all,100,51.806221,191.045936,58.845382,63.093149,110.651603,246.674535,prio0,91,50.139625,184.029664,62.160464,63.093149,112.300089,246.674535,prio1,9,68.657362,220.092063,25.32622,25.579734,93.983582,245.463083,0,0,0,0.55233,10654.021809,0,80


==> figures/exp_RT_valid_exp7_ph10_util80_meanRT.csv <==
#drop_ratio,model_low,obs_low,obs_high,model_high
0.0,127.0118,110.0774,395.0495,433.482
0.1,113.9847,86.8795,229.6923,295.1772
0.2,91.4479,61.0113,138.096,145.9292
0.4,75.6405,60.6103,87.5468,87.2588
0.6,60.2341,62.3674,42.4999,28.3271
0.8,53.5248,59.2836,22.1754,7.1658


==> figures/limited-sprinting-compare.csv <==
#id,Drop [%],Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low
3,DA\n0/10,135.635114,412.18662,205.535898,412.18662,-8.46764074174062,-51.0519469833482,-43.0784157192272,-51.0519469833482,,,,
4,DA\n0/20,133.23461,136.043972,84.51951,128.22022,-10.0876032134711,-83.8444839523129,-76.5929725237846,-84.7735714313901,,,,
2,NP,193.020042,689.501,321.340602,689.501,30.2581559255247,-18.1202643039834,-11.0071946673896,-18.1202643039834,,,,
1,P,148.182692,842.089919,361.086046,842.089919,,,,,148.182692,842.089919,361.086046,842.089919

==> figures/service-time-validation.csv <==
#,ru,stats,mathematica
0,138.5125,92.175,81.485
10,117.1225,81.7625,74.3075
20,86.8175,66.0975,61.3675
30,72.735,57.1325,53.045
40,63.41,49.7525,47.185
50,55.4175,43.6175,41.04
60,41.44,34.82,33.5425
70,33.4075,28.4575,26.995
80,27.255,22.89,21.8925
90,19.9475,15.57,15.24


==> figures/style.inc <==
set size 1,1

set term postscript eps enhanced color font 28

#set style line 1 linecolor rgb "#f8fa0d" lt 1 lw 4 pt 9
#set style line 2 linecolor rgb "#352a86" lt 1 lw 4 pt 8
#set style line 3 linecolor rgb "#005801" lt 1 lw 4 pt 7

#high
set style line 101 linecolor rgb "red" lt 1 dashtype 2 lw 5 pt 6  ps 2
set style line 102 linecolor rgb "red" lt 1 dashtype 2 lw 5 pt 2  ps 2
#low
set style line 103 linecolor rgb "blue" lt 1 dashtype 1 lw 4 pt 6 ps 2
set style line 104 linecolor rgb "blue" lt 1 dashtype 1 lw 4 pt 2 ps 2


==> figures/trianglecount-exp7-rel.csv <==
#id,Drop [%],Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low,Mean high,Percentile high,Mean low,Percentile low
3,DA\n0/1,68.125378,222.774242,146.381208,364.39788,23.0073248943344,-27.5844789210858,-11.7488533203168,-5.5495983431831,,,,
4,DA\n0/2,66.708042,115.174382,74.406367,180.171088,20.4481800505959,-62.5611434580847,-55.1414604529064,-53.3004099020947,,,,
5,DA\n0/5,66.835118,157.491118,77.975893,179.766922,20.6776287417763,-48.8055653432735,-52.989444036954,-53.4051680336075,,,,
6,DA\n0/10,58.417405,84.108415,29.881053,61.140666,5.47858855651286,-72.6595200384676,-81.9851384800268,-84.1525958897859,,,,
7,DA\n0/20,58.694291,85.645299,28.062388,55.12797,5.97853449678629,-72.1599368968141,-83.0815857212342,-85.7110614665899,,,,
8,DA\n0/30,57.19303,81.804423,26.116153,49.054592,3.26785449765009,-73.4084611177583,-84.2549430995812,-87.2852555632012,,,,
9,DA\n0/40,58.606414,83.842293,26.335451,53.837556,5.81986360192917,-72.7460262841069,-84.1227314569189,-86.0455313614301,,,,
10,DA\n0/50,56.783847,79.434695,24.874417,47.439834,2.52903281768468,-74.178770496413,-85.0035680588276,-87.7037940620491,,,,
11,DA\n0/60,58.364104,85.518952,24.792384,47.989321,5.38234815951729,-72.2010075509418,-85.0530245868511,-87.5613693370337,,,,
2,NP,66.981867,239.377898,149.597705,377.897294,20.942599042872,-22.1872553001654,-9.80967306336905,-2.05060687146637,,,,
1,P,55.383188,307.633279,165.868902,385.808714,,,,,55.383188,307.633279,165.868902,385.808714


